Measurement of the inclusive isolated prompt photon cross section in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

A measurement of the cross section for the inclusive production of isolated prompt photons in pp collisions at a centre-of-mass energy sqrt(s) = 7TeV is presented. The measurement covers the pseudorapidity ranges |eta|<1.37 and 1.52<|eta|<1.81 in the transverse energy range 15 < E_T <100 GeV. The results are based on an integrated luminosity of 880 nb-1, collected with the ATLAS detector at the Large Hadron Collider. Photon candidates are identified by combining information from the calorimeters and from the inner tracker. Residual background in the selected sample is estimated from data based on the observed distribution of the transverse isolation energy in a narrow cone around the photon candidate. The results are compared to predictions from next-to-leading order perturbative QCD calculations.

==> description.txt <==
\\
Title: Measurement of the inclusive isolated prompt photon cross section in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector
Authors: The ATLAS Collaboration, G. Aad et al.
Comments: 19 pages plus author list (33 pages total), 10 figures, 5 tables, submitted to Phys. Rev. D
Report-no: CERN-PH-EP-2010-068
\\
A measurement of the cross section for the
inclusive production of isolated prompt photons in pp collisions
at a centre-of-mass energy sqrt(s) = 7TeV is presented.
The measurement covers the pseudorapidity ranges |eta|<1.37 
and 1.52<|eta|<1.81 in 
the transverse energy range 15 < E_T <100 GeV. The results
are based on an integrated luminosity of 880 nb-1, collected with
the ATLAS detector at the Large Hadron Collider.
Photon candidates are identified by combining information from the
calorimeters and from the inner tracker.
Residual background in the selected sample is estimated from data
based on the observed distribution
of the transverse isolation energy in a narrow cone around the photon candidate.
The results are compared to predictions from next-to-leading
order perturbative QCD calculations.
\\


